Utilitarian Welfare Optimization in the Generalized Vertex Coloring Games: An Implication to Venue Selection in Events Planning

We consider a general class of multi-agent games in networks, namely the generalized vertex coloring games (G-VCGs), inspired by real-life applications of the venue selection problem in events planning. Certain utility responding to the contemporary coloring assignment will be received by each agent under some particular mechanism, who, striving to maximize his own utility, is restricted to local information thus self-organizing when choosing another color. Our focus is on maximizing some utilitarian-looking welfare objective function concerning the cumulative utilities across the network in a decentralized fashion. Firstly, we investigate on a special class of the G-VCGs, namely Identical Preference VCGs (IP-VCGs) which recovers the rudimentary work by \cite{chaudhuri2008network}. We reveal its convergence even under a completely greedy policy and completely synchronous settings, with a stochastic bound on the converging rate provided. Secondly, regarding the general G-VCGs, a greediness-preserved Metropolis-Hasting based policy is proposed for each agent to initiate with the limited information and its optimality under asynchronous settings is proved using theories from the regular perturbed Markov processes. The policy was also empirically witnessed to be robust under independently synchronous settings. Thirdly, in the spirit of ``robust coloring'', we include an expected loss term in our objective function to balance between the utilities and robustness. An optimal coloring for this robust welfare optimization would be derived through a second-stage MH-policy driven algorithm. Simulation experiments are given to showcase the efficiency of our proposed strategy.

==> figures/RWO_Async_degree/RWO_async_0.25.txt <==
67.1713976087229
64.30535511355534
66.89150049349112
65.65125202010313


==> figures/RWO_Async_degree/RWO_async_0.5.txt <==
67.73192231054745
66.75930546826046
74.16413169030089
65.82549056623488


==> figures/RWO_Async_degree/RWO_async_0.75.txt <==
86.79605647433081
89.16824097096335
87.24577197603004
87.5479328140376


==> figures/RWO_Async_degree/RWO_async_oc_0.25.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/RWO_Async_degree/RWO_async_oc_0.5.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/RWO_Async_degree/RWO_async_oc_0.75.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/RWO_Async_size/RWO_async_10.txt <==
57.5120730189959
44.34770178167701
52.81670526615584
52.81670526615584


==> figures/RWO_Async_size/RWO_async_oc_10.txt <==
[10, 12, 20, 17, 3, 0, 2, 16, 19, 5, 3, 16, 5, 9, 7, 20, 1, 4, 14, 15, 6, 7, 4, 3, 16, 18, 6, 8, 5, 14]
[3, 12, 13, 17, 3, 0, 1, 16, 19, 5, 8, 3, 16, 9, 7, 20, 4, 4, 14, 15, 1, 7, 16, 8, 0, 18, 19, 6, 5, 14]
[3, 12, 20, 17, 3, 0, 2, 16, 1, 5, 3, 16, 19, 9, 7, 20, 4, 4, 14, 15, 1, 7, 10, 8, 16, 18, 19, 6, 5, 14]
[3, 12, 13, 17, 3, 0, 2, 1, 4, 5, 3, 15, 19, 9, 7, 20, 18, 4, 14, 15, 6, 7, 4, 16, 16, 2, 6, 8, 5, 14]


==> figures/RWO_Async_size/RWO_async_oc_20.txt <==
[10, 12, 20, 17, 3, 0, 2, 16, 19, 5, 3, 16, 5, 9, 7, 20, 1, 4, 14, 15, 6, 7, 4, 3, 16, 18, 6, 8, 5, 14]
[3, 12, 13, 17, 3, 0, 1, 16, 19, 5, 8, 3, 16, 9, 7, 20, 4, 4, 14, 15, 1, 7, 16, 8, 0, 18, 19, 6, 5, 14]
[3, 12, 20, 17, 3, 0, 2, 16, 1, 5, 3, 16, 19, 9, 7, 20, 4, 4, 14, 15, 1, 7, 10, 8, 16, 18, 19, 6, 5, 14]
[3, 12, 13, 17, 3, 0, 2, 1, 4, 5, 3, 15, 19, 9, 7, 20, 18, 4, 14, 15, 6, 7, 4, 16, 16, 2, 6, 8, 5, 14]


==> figures/RWO_Async_size/RWO_async_ow_10.txt <==
66.33943986471591
70.87927954714917
68.32200864184355
62.3384396958


==> figures/RWO_Async_size/RWO_async_ow_20.txt <==
67.73192231054745
67.24859772803484
68.83538326466524
65.82549056623488


==> figures/RWO_Sync_omega/RWO_async_0.25.txt <==
74.35234222737361
68.17361207082575
72.704249714721
65.35235488269777


==> figures/RWO_Sync_omega/RWO_async_0.5.txt <==
73.65593838878091
68.52943177719207
73.75695724833872
69.95089834756682


==> figures/RWO_Sync_omega/RWO_async_0.75.txt <==
64.61584413497748
70.68560351962901
71.31173729242633
73.14364570789394


==> figures/RWO_Sync_omega/RWO_async_1.txt <==
70.17135173622717
59.295321494083744
69.74942416797577
68.45244720163168


==> figures/RWO_Sync_omega/RWO_sync_oc_0.25.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/RWO_Sync_omega/RWO_sync_oc_0.5.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/RWO_Sync_omega/RWO_sync_oc_0.75.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/RWO_Sync_omega/RWO_sync_oc_1.txt <==
[3, 14, 17, 16, 11, 15, 13, 1, 11, 2, 4, 9, 6, 0, 5, 9, 18, 1, 18, 10]
[3, 14, 1, 10, 11, 10, 1, 15, 11, 16, 4, 9, 6, 8, 2, 9, 5, 12, 18, 0]
[3, 14, 1, 16, 4, 10, 1, 15, 11, 2, 18, 9, 6, 0, 5, 9, 14, 12, 12, 17]
[3, 12, 1, 4, 11, 16, 1, 15, 11, 14, 16, 4, 6, 0, 2, 9, 5, 17, 18, 10]


==> figures/WO_Async_degree/WO_async_0.1.txt <==
87.13305017558034
89.43305409456453
89.26264957378545
89.95710944891887


==> figures/WO_Async_degree/WO_async_0.3.txt <==
92.40877412600534
94.70004898588299
93.98155915816707
94.1767452887125


==> figures/WO_Async_degree/WO_async_0.8.txt <==
86.75607851252099
95.47732708992345
95.49828626686926
95.27943566869821


==> figures/WO_Async_degree/WO_async_oc_0.25.txt <==
8	2	3	3	0	5	2	3	0	1	5	0	7	4	8	2	1	3	7	4
3	2	4	9	0	5	2	3	0	1	5	0	7	4	8	2	1	3	7	4
3	2	4	9	0	5	2	3	0	1	5	0	8	4	8	2	1	8	7	4
3	6	4	9	0	3	2	3	0	1	5	0	7	4	8	5	1	2	7	4


==> figures/WO_Async_degree/WO_async_oc_0.5.txt <==
10	11	2	3	7	7	1	1	9	2	8	2	4	5	1	0	1	9	8	6
3	0	9	4	7	9	8	1	11	3	1	6	4	5	1	7	2	9	2	6
3	11	0	4	7	7	1	3	9	2	8	1	4	5	10	1	2	9	8	6
8	0	9	3	5	2	1	1	11	7	8	2	4	7	1	5	10	9	11	6


==> figures/WO_Async_degree/WO_async_oc_0.75.txt <==
3	14	1	10	11	10	1	15	11	16	4	3	6	0	2	17	5	8	18	12
3	4	1	10	4	10	1	15	11	14	18	9	6	8	5	16	17	12	12	0
3	14	17	16	4	10	13	15	11	1	18	9	6	8	2	9	5	12	12	0
3	14	17	10	11	17	1	15	11	16	12	4	6	10	2	9	5	12	18	0


==> figures/WO_Async_degree/WO_async_oc_1.txt <==
37	27	38	13	18	44	40	36	11	16	32	15	19	12	28	10	8	2	4	7	26	6	9	3	0	20	29	23	21	46	17	5	14	33	35	39	45	42	25	34	47	41	48	43	22	49	24	31	9	1
18	3	14	28	17	5	4	30	45	36	49	43	21	25	13	38	10	0	19	23	41	6	48	46	40	8	32	12	22	1	7	15	34	33	37	29	26	9	42	11	20	31	39	2	47	16	24	35	44	27
3	1	5	37	10	44	9	42	21	22	49	0	23	26	24	16	7	13	17	36	33	32	47	8	15	27	14	35	38	20	45	12	30	2	4	39	19	11	31	48	43	34	28	6	18	25	46	41	29	40
47	17	15	43	16	24	9	20	11	18	31	48	42	21	13	44	25	1	45	38	7	4	22	23	34	40	14	49	37	29	30	35	3	19	46	12	41	39	6	26	33	10	8	28	0	2	32	5	27	36


==> figures/WO_Async_degree/WO_async_ow_0.25.txt <==
89.92905796289848
89.74492654085479
89.55737303971456
88.71099819218702


==> figures/WO_Async_degree/WO_async_ow_0.5.txt <==
89.4537105847625
87.18318148318295
90.77446719365999
87.00926242356351


==> figures/WO_Async_degree/WO_async_ow_0.75.txt <==
92.52562661605906
89.90806077817777
91.95423808774272
90.93554021043704


==> figures/WO_Async_degree/WO_async_ow_1.txt <==
85.30096544772148
77.83531233361056
79.95280135894168
67.20878615159906


==> figures/WO_Async_size/WO_async_10.txt <==
80.852441340053
80.852441340053
80.852441340053
80.852441340053


==> figures/WO_Async_size/WO_async_200.txt <==
69.972819071283
94.07480998741799
91.46926646070813
94.34637322020224


==> figures/WO_Async_size/WO_async_50.txt <==
92.40877412600534
94.70004898588299
93.98155915816707
94.1767452887125


==> figures/WO_Async_size/WO_async_oc_10.txt <==
3	1	4	2	3	5	3	6	5	4
3	5	4	2	5	4	1	4	6	0
3	5	4	2	5	4	3	6	0	6
3	1	4	2	5	4	3	6	5	0


==> figures/WO_Async_size/WO_async_oc_20.txt <==
10	11	2	3	7	7	1	1	9	2	8	2	4	5	1	0	1	9	8	6
3	0	9	4	7	9	8	1	11	3	1	6	4	5	1	7	2	9	2	6
3	11	0	4	7	7	1	3	9	2	8	1	4	5	10	1	2	9	8	6
8	0	9	3	5	2	1	1	11	7	8	2	4	7	1	5	10	9	11	6


==> figures/WO_Async_size/WO_async_oc_200.txt <==
61	20	56	13	41	35	38	43	52	29	22	18	77	44	70	29	73	68	63	67	33	75	9	47	58	61	28	2	49	13	65	26	57	1	18	35	21	46	65	53	48	6	50	28	17	39	1	21	44	31	11	73	30	74	49	51	58	7	14	17	13	54	64	19	69	23	15	72	14	0	52	50	60	22	70	49	52	56	62	57	24	44	3	20	72	69	24	3	44	62	51	52	65	71	0	3	7	22	33	19	71	45	59	18	44	6	36	74	20	1	28	5	4	55	35	34	43	67	46	9	41	30	68	59	67	43	75	76	70	32	9	8	22	70	31	46	2	11	33	77	41	39	51	36	69	7	40	31	63	29	4	48	59	32	45	50	33	55	17	64	34	67	60	16	54	9	3	55	72	50	36	56	13	62	37	38	44	1	77	16	74	8	61	5	40	16	72	10	5	57	36	0	4	25	45	39	58	16	23	42
73	27	61	13	12	71	18	6	32	54	18	33	73	27	9	26	52	21	20	35	25	30	14	55	24	7	44	14	34	10	51	72	39	19	65	36	38	58	68	20	19	22	62	46	29	42	47	41	30	47	52	46	29	36	16	28	71	38	77	18	32	30	41	33	5	23	4	26	41	65	8	62	41	1	72	18	0	35	19	37	53	74	8	3	50	53	6	44	30	22	4	10	47	44	40	64	57	41	48	45	40	51	44	77	61	2	3	72	38	34	6	60	31	53	70	19	14	67	3	17	50	59	74	11	54	43	57	49	0	21	66	64	51	25	45	42	9	76	22	64	46	38	50	4	10	44	76	53	23	34	52	56	35	55	13	47	64	19	31	70	3	28	64	36	71	28	7	74	70	29	32	35	61	69	49	27	62	33	22	26	0	37	77	20	40	59	32	43	77	27	29	6	47	5	33	16	63	24	36	13
12	27	7	34	49	9	23	16	30	77	31	46	4	47	45	69	52	64	68	40	12	17	14	9	48	18	66	22	39	25	15	72	32	15	51	69	7	57	35	59	49	44	70	9	62	2	53	26	47	10	52	70	69	77	59	6	28	10	27	16	53	42	57	8	31	45	20	37	33	65	33	16	40	3	37	35	77	55	34	36	19	54	62	21	37	24	45	32	55	74	0	38	7	43	13	27	43	46	52	50	54	63	74	73	38	2	36	25	1	28	44	35	41	6	39	8	48	5	70	61	62	41	0	61	30	25	12	49	17	1	3	65	31	64	76	22	7	72	17	71	5	32	37	17	19	44	43	76	2	34	45	70	73	23	41	47	29	27	2	70	0	21	52	65	39	0	11	61	23	50	10	40	71	11	4	58	30	28	70	15	65	36	25	46	71	29	64	43	35	14	73	24	58	24	10	63	66	67	68	56
31	27	57	48	23	76	10	76	45	75	60	46	73	10	70	26	66	61	70	40	39	71	61	9	67	71	5	66	38	75	41	72	32	60	2	2	31	2	68	60	44	52	69	13	19	42	41	67	32	8	47	74	61	36	32	28	65	15	77	29	49	42	22	33	12	20	15	39	41	6	10	27	41	3	7	35	76	27	12	21	58	77	6	20	70	38	65	68	24	35	28	58	66	75	53	32	0	47	64	28	25	30	40	73	31	18	56	72	1	34	1	68	68	71	75	8	16	4	40	17	48	36	7	50	51	43	38	52	44	11	8	51	50	45	76	11	33	5	16	37	31	22	25	4	9	33	7	47	2	47	35	18	44	23	5	7	64	8	51	70	3	21	34	51	39	55	50	74	63	56	55	40	61	46	35	49	63	8	46	7	34	45	33	48	63	4	54	43	66	48	9	35	3	5	37	14	58	24	29	17


==> figures/WO_Async_size/WO_async_oc_30.txt <==
12	0	19	17	3	5	8	2	19	5	3	16	5	9	15	20	1	4	14	2	6	7	4	3	16	18	6	0	8	14
12	10	13	17	3	0	2	16	1	5	3	16	19	9	7	20	18	4	14	15	6	7	4	3	16	2	6	8	5	14
3	12	19	10	3	0	2	1	19	5	3	15	5	9	7	20	4	6	14	15	1	7	0	16	16	2	19	8	5	14
3	12	13	17	3	0	1	16	18	5	3	16	19	9	7	20	4	4	14	15	1	7	10	11	16	18	6	8	5	14


==> figures/WO_Async_size/WO_async_oc_40.txt <==
3	7	15	9	1	18	13	20	5	13	8	23	25	23	22	11	2	19	4	5	16	6	22	21	10	19	13	11	3	2	5	12	9	23	20	11	4	24	8	4
23	7	21	2	1	18	7	20	5	13	22	23	25	23	22	11	2	6	3	10	12	6	21	8	4	6	13	11	3	2	8	0	9	23	21	11	4	24	19	5
3	7	17	2	1	3	7	12	5	13	21	23	19	23	7	17	25	24	18	5	5	6	10	25	10	6	13	11	11	2	8	22	9	23	20	12	4	16	21	4
3	7	21	9	1	4	7	12	5	13	22	23	23	16	22	2	25	24	18	10	0	6	24	25	12	6	13	11	3	23	8	5	9	19	20	11	4	24	21	4


==> figures/WO_Async_size/WO_async_oc_50.txt <==
23	1	16	14	0	9	26	23	25	21	15	9	8	5	18	12	8	19	18	15	29	17	27	31	20	10	4	28	6	11	26	17	0	11	24	22	1	16	9	4	1	2	3	9	7	30	22	13	3	6
23	7	16	19	0	1	21	23	26	21	15	9	2	25	18	6	31	8	20	15	16	4	9	9	20	2	18	17	9	11	5	17	25	3	25	27	6	16	12	4	1	4	3	14	27	8	24	13	2	31
31	23	16	14	3	9	26	31	1	21	4	11	2	25	23	6	15	29	17	15	0	4	20	20	30	2	18	27	9	12	5	27	25	3	5	27	6	16	24	17	20	2	3	9	13	30	22	7	11	13
3	23	16	14	0	1	2	23	15	21	2	9	8	25	13	6	31	8	17	15	29	4	20	20	30	2	6	27	9	12	26	26	25	3	19	27	18	16	24	4	20	4	1	9	13	26	22	7	10	17


==> figures/WO_Async_size/WO_async_ow_10.txt <==
84.12023598483736
83.57560301120941
81.426579557138
83.88377450346657


==> figures/WO_Async_size/WO_async_ow_20.txt <==
89.4537105847625
87.18318148318295
90.77446719365999
87.00926242356351


==> figures/WO_Async_size/WO_async_ow_200.txt <==
69.972819071283
94.07480998741799
91.46926646070813
94.34637322020224


==> figures/WO_Async_size/WO_async_ow_30.txt <==
94.4881591903312
94.43586659410154
94.46588714239788
94.21663164665527


==> figures/WO_Async_size/WO_async_ow_40.txt <==
92.99145048250625
93.23193321617896
93.34523562611587
92.51560425776717


==> figures/WO_Async_size/WO_async_ow_50.txt <==
93.03475845425274
95.05476944236013
94.15641520549426
95.65239005341546


==> figures/WO_Sync_degree/WO_sync_degree_0.25.txt <==
89.92905796289848
89.45708292947478
88.85763458161433
89.34512551424255


==> figures/WO_Sync_degree/WO_sync_degree_0.5.txt <==
90.44071620976369
90.63450905368032
89.19092224788982
88.50973890907308


==> figures/WO_Sync_degree/WO_sync_degree_0.75.txt <==
92.45091535604301
93.00663873343505
90.75688837302945
90.45084806054176


==> figures/WO_Sync_omega/WO_sync_oc_0.1.txt <==
23	7	16	9	3	1	26	23	25	13	15	9	8	10	0	6	31	23	20	15	29	4	20	9	30	2	8	27	24	12	5	17	0	3	23	27	6	16	21	4	20	4	18	14	16	30	22	13	19	17
12	23	16	19	6	1	2	23	15	6	2	9	8	25	0	24	8	5	17	15	16	4	9	31	20	2	31	27	9	11	26	26	25	3	8	27	18	16	21	4	0	4	3	14	13	26	24	7	26	17
31	23	16	9	20	1	2	23	12	6	15	9	8	25	0	24	8	31	17	15	16	4	19	20	30	2	9	27	8	11	26	26	25	3	19	27	18	16	21	4	0	4	1	14	13	26	24	7	29	17
3	1	16	14	0	3	2	23	26	14	15	9	30	10	13	19	8	31	20	15	29	4	20	31	30	2	9	17	6	12	27	17	25	0	13	27	18	16	21	4	20	4	1	9	13	8	24	7	29	6


==> figures/WO_Sync_omega/WO_sync_oc_0.2.txt <==
31	29	23	9	0	1	21	31	25	21	15	9	8	10	13	6	8	31	30	15	16	17	11	20	30	2	9	27	8	12	26	17	0	3	13	27	18	12	10	4	20	2	18	14	13	26	22	7	28	19
3	1	16	19	6	9	2	23	15	21	2	9	8	25	0	24	31	8	17	15	16	4	9	20	30	2	9	27	18	12	26	26	25	3	8	27	6	16	10	4	20	4	18	14	13	26	24	7	26	17
3	1	16	9	0	3	2	23	15	21	2	19	8	25	13	24	31	8	17	15	16	4	20	20	30	2	9	27	6	12	26	26	25	0	25	27	18	16	24	4	20	4	18	14	13	26	22	7	10	17
3	23	16	14	0	1	2	23	15	21	2	9	8	10	13	19	31	8	20	15	29	4	19	30	20	2	9	27	6	12	5	17	25	3	13	27	18	16	24	4	1	4	18	9	13	26	22	7	10	17


==> figures/WO_Sync_omega/WO_sync_oc_0.25.txt <==
3	11	0	4	7	7	1	3	9	2	8	2	4	1	1	5	10	9	1	6
3	0	9	4	7	7	1	5	11	3	8	1	4	5	5	1	2	9	2	6
3	11	9	4	5	2	1	3	7	7	8	2	4	7	1	5	10	9	1	6
3	0	9	9	5	1	8	3	11	7	1	6	4	7	4	5	2	9	2	6


==> figures/WO_Sync_omega/WO_sync_oc_0.30000000000000004.txt <==
3	1	9	14	0	9	2	23	12	21	15	9	8	25	13	6	31	23	17	15	16	4	20	20	30	2	8	27	18	11	5	26	25	3	25	27	6	16	24	4	20	4	18	22	13	26	19	7	2	17
23	30	16	9	6	1	2	23	26	21	2	9	8	10	0	24	8	31	17	15	16	4	19	31	20	2	9	25	6	12	27	26	0	3	8	27	18	16	24	4	0	4	3	14	13	15	22	7	26	17
3	1	16	9	0	3	2	23	12	21	15	19	8	25	18	6	23	31	20	15	29	4	19	31	30	2	8	17	18	11	26	17	25	0	13	27	6	16	24	4	20	4	18	14	13	26	22	7	29	9
3	23	16	9	20	1	2	23	15	21	2	9	8	25	0	18	31	8	17	15	29	4	19	20	30	2	9	27	6	12	26	26	25	3	8	27	18	16	24	4	0	4	18	14	13	26	22	7	15	17


==> figures/WO_Sync_omega/WO_sync_oc_0.5.txt <==
3	11	0	4	7	7	1	3	9	2	8	1	4	5	5	1	2	9	8	6
10	11	0	3	7	7	1	1	9	2	8	6	4	5	1	4	2	9	8	6
3	11	9	4	5	9	8	1	0	3	7	6	4	1	1	7	2	9	2	6
3	0	9	4	5	7	8	3	11	2	7	2	4	1	1	5	10	9	1	6


==> figures/WO_Sync_omega/WO_sync_oc_0.75.txt <==
3	0	0	4	7	1	1	5	9	3	8	1	4	5	5	7	2	9	2	6
10	11	0	3	7	7	1	1	9	2	8	1	4	1	4	5	2	9	8	6
3	11	0	7	7	2	1	3	9	4	8	2	7	5	1	7	10	9	1	6
3	0	9	4	7	7	1	5	11	3	8	1	4	5	5	1	2	9	2	6


==> figures/WO_Sync_omega/WO_sync_oc_1.txt <==
10	11	0	3	7	7	1	1	9	2	8	1	4	1	4	5	2	9	8	6
10	11	0	3	7	1	1	5	9	2	8	1	4	5	4	7	2	9	8	6
10	11	0	3	5	3	1	1	9	7	8	6	4	7	1	5	2	9	2	6
3	11	9	4	7	7	1	3	7	2	8	1	4	1	10	5	2	9	8	6


==> figures/WO_Sync_omega/WO_sync_ow_0.1.txt <==
94.89499072060754
94.82206522580198
95.77741653707221
95.61018483276673


==> figures/WO_Sync_omega/WO_sync_ow_0.2.txt <==
95.20037094440784
95.66213963342673
96.0300880828222
95.60731785802122


==> figures/WO_Sync_omega/WO_sync_ow_0.25.txt <==
90.14813113877342
88.82085290127904
87.3907048299912
85.7268063332042


==> figures/WO_Sync_omega/WO_sync_ow_0.30000000000000004.txt <==
95.6551808162495
95.26901601510419
95.62184990270251
95.9274878596941


==> figures/WO_Sync_omega/WO_sync_ow_0.5.txt <==
90.8304933276752
90.20639986615741
86.92758209504039
87.7013537651646


==> figures/WO_Sync_omega/WO_sync_ow_0.75.txt <==
90.61536668966754
90.44071620976369
87.14882751399868
88.82085290127904


==> figures/WO_Sync_omega/WO_sync_ow_1.txt <==
90.44071620976369
90.63450905368032
89.19092224788982
88.50973890907308


==> figures/WO_Sync_omega/WO_sync_w_0.1.txt <==
94.14243942061988
93.6600098725685
94.581812771541
94.51076398871818


==> figures/WO_Sync_omega/WO_sync_w_0.5.txt <==
94.62050751615028
94.6321857155081
94.67778630475597
94.60037735273036


==> figures/WO_Sync_omega/WO_sync_w_0.9.txt <==
94.71510911395603
94.72390924337041
94.64532296309632
94.54601329067081


==> figures/WO_Sync_size/WO_sync_oc_10.txt <==
3	5	4	2	5	4	1	4	6	0
3	1	4	2	5	1	3	6	5	4
3	1	2	0	5	4	3	6	5	0
3	1	2	0	5	4	3	6	5	0


==> figures/WO_Sync_size/WO_sync_oc_20.txt <==
3	11	0	4	7	7	1	3	9	2	8	1	4	5	5	1	2	9	8	6
10	11	0	3	7	7	1	1	9	2	8	6	4	5	1	4	2	9	8	6
3	11	9	4	5	9	8	1	0	3	7	6	4	1	1	7	2	9	2	6
3	0	9	4	5	7	8	3	11	2	7	2	4	1	1	5	10	9	1	6


==> figures/WO_Sync_size/WO_sync_oc_30.txt <==
12	10	13	17	3	0	2	1	19	5	3	16	5	9	7	20	4	4	14	15	6	7	12	3	16	18	6	8	5	14
10	12	13	17	3	0	2	16	1	5	3	16	19	9	7	20	4	4	14	15	6	7	10	3	16	18	6	8	5	14
3	10	13	17	3	0	2	1	19	5	3	12	5	9	7	20	4	4	14	15	6	7	0	16	16	18	6	8	5	14
3	12	13	17	3	0	1	16	18	5	3	16	19	9	7	20	4	4	14	15	6	7	10	17	16	18	6	8	5	14


==> figures/WO_Sync_size/WO_sync_oc_40.txt <==
23	7	21	2	1	18	7	12	10	13	11	23	19	23	7	5	25	24	3	10	0	6	21	25	12	19	0	11	3	2	8	22	9	23	21	4	4	24	20	4
3	7	15	2	1	4	7	20	10	13	11	23	12	23	22	5	25	6	18	10	0	6	21	25	0	6	13	21	3	2	8	22	9	23	21	4	4	24	19	4
3	7	21	2	1	4	7	12	5	13	8	23	10	23	7	11	25	6	18	5	0	6	24	25	12	6	0	11	3	2	22	4	9	23	20	11	9	24	21	4
3	7	21	2	1	4	7	12	5	13	8	23	19	23	22	11	25	24	18	10	0	6	1	25	12	6	0	11	3	2	5	22	9	23	20	11	4	24	21	4


==> figures/WO_Sync_size/WO_sync_oc_50.txt <==
3	23	16	9	0	27	21	23	15	21	20	9	8	25	13	24	31	8	17	15	29	4	27	20	30	2	9	28	6	12	26	26	25	3	25	1	18	16	24	4	20	4	18	14	13	26	22	7	26	31
31	23	21	14	3	1	25	23	15	21	4	9	8	25	0	6	8	31	17	15	16	4	19	20	30	28	2	27	9	12	26	26	25	3	8	27	18	29	10	17	20	16	3	9	13	26	24	7	2	6
3	1	16	14	20	27	2	23	15	21	4	9	8	25	0	6	31	8	17	15	29	4	27	20	30	2	9	28	18	12	26	26	25	3	8	20	6	16	24	17	0	19	1	9	13	26	22	7	2	31
3	1	16	14	0	9	2	23	26	21	15	19	8	25	13	24	8	31	20	15	16	4	26	31	30	2	9	27	6	11	5	17	25	3	8	27	18	16	24	4	20	4	1	9	13	12	22	7	2	17


==> figures/WO_Sync_size/WO_sync_ow_10.txt <==
83.57560301120941
81.8566187070177
82.65237724052106
82.65237724052106


==> figures/WO_Sync_size/WO_sync_ow_20.txt <==
90.8304933276752
90.20639986615741
86.92758209504039
87.7013537651646


==> figures/WO_Sync_size/WO_sync_ow_30.txt <==
95.43003711764834
95.29557709492722
94.58930674193172
94.24214244479765


==> figures/WO_Sync_size/WO_sync_ow_40.txt <==
94.22046412335119
93.86964847928301
93.53280651865207
94.18652962676066


==> figures/WO_Sync_size/WO_sync_ow_50.txt <==
95.75493806888132
95.34674957159301
95.58334229632591
95.59992494793347

